Scattering from production in 2d

In 1968, Atkinson proved the existence of functions that satisfy all S-matrix axioms in four spacetime dimensions. His proof is constructive and to our knowledge it is the only result of this type. Remarkably, the methods to construct such functions used in the proof were never implemented in practice. In the present paper, we test the applicability of those methods in the simpler setting of two-dimensional S-matrices. We solve the problem of reconstructing the scattering amplitude starting from a given particle production probability. We do this by implementing two numerical iterative schemes (fixed-point iteration and Newton's method), which, by iterating unitarity and dispersion relations, converge to solutions to the S-matrix axioms. We characterize the region in the amplitude-space in which our algorithms converge, and discover a fractal structure connected to the so-called CDD ambiguities which we call "CDD fractal". To our surprise, the question of convergence naturally connects to the recent study of the coupling maximization in the two-dimensional S-matrix bootstrap. The methods exposed here pave the way for applications to higher dimensions, and expose some of the potential challenges that will have to be overcome.

==> pts196.dat <==
0
32768/14348907
16384/4782969
8192/1594323
4096/531441
1/100
2048/177147
1024/59049
1/50
3/100
1/25
1/20
3/50
7/100
2/25
9/100
1/10
11/100
3/25
13/100
7/50
3/20
4/25
17/100
9/50
19/100
1/5
21/100
11/50
23/100
6/25
1/4
13/50
27/100
7/25
29/100
3/10
31/100
8/25
33/100
17/50
7/20
9/25
37/100
19/50
39/100
2/5
41/100
21/50
43/100
11/25
9/20
23/50
47/100
12/25
49/100
1/2
51/100
13/25
53/100
27/50
11/20
14/25
57/100
29/50
59/100
3/5
61/100
31/50
63/100
16/25
13/20
33/50
67/100
17/25
69/100
7/10
141/200
71/100
143/200
18/25
29/40
73/100
147/200
37/50
149/200
3/4
151/200
19/25
153/200
77/100
31/40
39/50
157/200
79/100
159/200
4/5
321/400
161/200
323/400
81/100
13/16
163/200
327/400
41/50
329/400
33/40
331/400
83/100
333/400
167/200
67/80
21/25
337/400
169/200
339/400
17/20
341/400
171/200
343/400
43/50
69/80
173/200
347/400
87/100
349/400
7/8
351/400
22/25
353/400
177/200
71/80
89/100
357/400
179/200
359/400
9/10
361/400
181/200
363/400
91/100
73/80
183/200
367/400
23/25
369/400
37/40
371/400
93/100
373/400
187/200
15/16
47/50
377/400
189/200
379/400
19/20
381/400
191/200
383/400
24/25
77/80
193/200
387/400
97/100
389/400
39/40
391/400
49/50
393/400
197/200
79/80
175099/177147
99/100
527345/531441
397/400
1586131/1594323
199/200
4766585/4782969
399/400
14316139/14348907
42981185/43046721
129009091/129140163
387158345/387420489
1161737179/1162261467
3485735825/3486784401
10458256051/10460353203
31376865305/31381059609
94134790219/94143178827
282412759265/282429536481
847255055011/847288609443
2541798719465/2541865828329
7625463267259/7625597484987
22876524019505/22876792454961
68629840493971/68630377364883
205890058352825/205891132094649
1
